Big, Dusty Galaxies in Blue Jay: Insights into the Relationship Between Morphology and Dust Attenuation at Cosmic Noon

The dust attenuation of galaxies is highly diverse and closely linked to stellar population properties and the star dust geometry, yet its relationship to galaxy morphology remains poorly understood. We present a study of 141 galaxies ($9<\log(\rm M_{\star}/\rm M_{\odot})<11.5$) at $1.7<z<3.5$ from the Blue Jay survey combining deep JWST/NIRCam imaging and $R\sim1000$ JWST/NIRSpec spectra. Using \texttt{Prospector} to perform a joint analysis of these data with non-parametric star-formation histories and a two-component dust model with flexible attenuation laws, we constrain stellar and nebular properties. We find that the shape and strength of the attenuation law vary systematically with optical dust attenuation ($A_V$), stellar mass, and star formation rate (SFR). $A_V$ correlates strongly with stellar mass for starbursts, star-forming galaxies and quiescent galaxies. The inclusion of morphological information tightens these correlations: attenuation correlates more strongly with stellar mass and SFR surface densities than with the global quantities. The Balmer decrement-derived nebular attenuation for 67 of these galaxies shows consistent trends with the stellar continuum attenuation. We detect a wavelength-dependent size gradient: massive galaxies ($\rm M_{\star}\gtrsim 10^{10}~M_{\odot}$) appear $\sim30\%$ larger in the rest-optical than in the rest-NIR, driven by central dust attenuation that flattens optical light profiles. Lower-mass systems exhibit more diverse size ratios, consistent with either inside-out growth or central starbursts. These results demonstrate that dust attenuation significantly alters observed galaxy structure and highlight the necessity of flexible attenuation models for accurate physical and morphological inference at cosmic noon.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 12 November 2021
%
% Copyright (C) Royal Astronomical Society 2021, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
